Dust environment of long-period comet C/2023 A3 (Tsuchinshan-ATLAS)

We present a characterization of the dust environment of long-period comet C/2023 A3 (Tsuchinshan-ATLAS) by analyzing an extensive dataset, including dust tail images and photometric measurements, from 10 au pre-perihelion to 1.6 au post-perihelion, using our forward Monte Carlo code. For this analysis, we combine pre-perihelion images from the Zwicky Transient Facility with post-perihelion images from the Sierra Nevada Observatory (IAA-CSIC, Granada, Spain), along with both amateur and professional photometric measurements, including Af$\rho$ and magnitude data. We find that the dust loss rate increases monotonically from the assumed start of activity at a heliocentric distance of approximately 15 au down to 4 au inbound, where the comet exhibits a notable decrease in dust production by about one order of magnitude. Following this period of reduced activity, the dust production rate rises again toward perihelion, reaching a peak production rate of 10$^5$ kg s$^{-1}$. The size distribution of the particles follows a power law, with its index decreasing toward perihelion, along with a reduction in the minimum particle radius, leading to both brightness and dust mass being dominated by small particles at perihelion. The particle speeds exhibit a dependence on heliocentric distance ($r_h$) that closely follows the classical $r_h^{-0.5}$ law near perihelion but deviates at larger heliocentric distances. We demonstrate that the dependence of particle speeds on the cosine of the solar zenith angle at the emission point plays a significant role in shaping the synthetic dust tails and in the formation of a dark stripe along the tail axis observed in high spatial resolution images near the comet's perihelion.

==> Table-log.txt <==
      2024-Jan-02 12:57    -269.19405  4.231  4.692   7.77  11.18
      2024-Feb-15 11:28    -225.25596  3.722  3.446   8.92  15.21  
      2024-Feb-23 11:31    -217.25405  3.626  3.212   8.56  15.13
      2024-Mar-14 10:04    -197.31405  3.381  2.658   6.51  13.05
      2024-Mar-29 10:19    -182.30405  3.192  2.295   3.59   9.26
      2024-Apr-13 09:07    -167.35405  2.999  2.010  -0.66   3.84
      2024-Apr-21 09:21    -159.34405  2.893  1.898  -3.40   3.43
      2024-May-07 06:57    -143.44405  2.678  1.771  -9.18  11.65
      2024-May-15 06:43    -135.45405  2.568  1.754 -11.88  16.24
      2024-May-30 06:14    -120.47405  2.355  1.786 -15.90  23.61
      2024-Oct-19 19:12     22.065950  0.690  0.580   5.69 102.82
      2024-Nov-01 19:18     35.070300  0.941  1.005  11.51  61.16
      2024-Nov-02 19:14     36.068030  0.960  1.040  11.72  59.27
      2024-Nov-05 18:47     39.048870  1.017  1.144  12.25  54.20
      2024-Nov-06 19:14     40.067339  1.036  1.179  12.40  52.64
      2024-Nov-09 19:02     43.059006  1.092  1.282  12.79  48.48
      2024-Nov-20 19:29     54.077756  1.293  1.646  13.68  36.86
      2024-Nov-21 19:20     55.071506  1.311  1.678  13.73  36.01
      2024-Nov-22 18:59     56.056922  1.329  1.709  13.77  35.20
      2024-Nov-23 18:48     57.049284  1.346  1.740  13.82  34.41
      2024-Nov-27 18:43     61.045811  1.416  1.862  13.95  31.44
      2024-Dec-10 18:43     74.045811  1.637  2.231  14.04  23.70

